Galaxy clustering at cosmic dawn from JWST/NIRCam observations to redshift z$\sim$11

We report measurements of the galaxy two-point correlation function at cosmic dawn, using photometrically-selected sources from the JWST Advanced Deep Extragalactic Survey (JADES). The JWST/NIRCam dataset comprises approximately $N_g \simeq 7000$ photometrically-selected Lyman Break Galaxies (LBGs), spanning in the redshift range $5\leq z<11$. The primary objective of this study is to extend clustering measurements beyond redshift $z>10$, finding a galaxy bias $b=9.6\pm1.7$ for the sample at $\overline{z} = 10.6$. The result suggests that the observed sources are hosted by dark matter halos of approximately $M_{h}\sim 10^{10.6}~\mathrm{M_{\odot}}$, in broad agreement with theoretical and numerical modelling of early galaxy formation during the epoch of reionization. Furthermore, the JWST JADES dataset enables an unprecedented investigation of clustering of dwarf galaxies two orders of magnitude fainter than the characteristic $L_*$ luminosity (i.e. with $M_{F200W}\simeq-15.8$) during the late stages of the epoch of reionization at $z\sim 6$. By analyzing clustering as a function of luminosity, we find that $b(M_{F200W})$ aligns with previous results for brighter galaxies and then decreases with $M_{F200W}$, as theoretically expected for fainter candidates. These initial results demonstrate the potential for further quantitative characterisation of the interplay between assembly of dark matter and light during cosmic dawn that the growing samples of JWST observations are enabling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
